A Benchmark of JSON-compatible Binary Serialization Specifications

We present a comprehensive benchmark of JSON-compatible binary serialization specifications using the SchemaStore open-source test suite collection of over 400 JSON documents matching their respective schemas and representative of their use across industries. We benchmark a set of schema-driven (ASN.1, Apache Avro, Microsoft Bond, Cap'n Proto, FlatBuffers, Protocol Buffers, and Apache Thrift) and schema-less (BSON, CBOR, FlexBuffers, MessagePack, Smile, and UBJSON) JSON-compatible binary serialization specifications. Existing literature on benchmarking JSON-compatible binary serialization specifications demonstrates extensive gaps when it comes to binary serialization specifications coverage, reproducibility and representativity, the role of data compression in binary serialization and the choice and use of obsolete versions of binary serialization specifications. We introduce a tiered taxonomy for JSON documents consisting of 36 categories classified as Tier 1, Tier 2 and Tier 3 as a common basis to class JSON documents based on their size, type of content, characteristics of their structure and redundancy criteria. We built and published a free-to-use online tool to automatically categorize JSON documents according to our taxonomy that generates related summary statistics. In the interest of fairness and transparency, we adhere to reproducible software development standards and publicly host the benchmark software and results on GitHub.

==> plots/byte-size-distribution.dat <==
990
350
358
97
2888
54
1359
413
5455
2185
36
737
1702
240
336
286
1567
493
1832
412
759
170
2945
678
628
476
309
198
259
6483
111
351
572
47
33
1140
67
182
2123
355
145
796
182
610
178
785
362
3225
16
44
135
496
2609
113
3258
397
172
2629
46
551
1097
941
382
115
1640
154
41
475
448
1863
136
2012
7952
155
260
2419
101
1307
399327
2425
53
6832
1233
367
80
384
930
552
21960
3986
2043
183
154
102
573
594
497
3913
453
1130
1632
240
1433
393
65
158
708
19
363
263
7050
330
5222
24
836
615
8926
572
595
104
562
162
159
4016
668
8190
1296
368
130
355
3197
319
207
1597
579
62
168
38
2879
132
651
59
59
834
554
1847
4090
165
742
290
339
1146
3134
128
3986
487
94
118
125
995
181
89
413
572
43
270
841
1058
832
94
203
948
5017
66
171
658
3615
259
234
1167
120
983
565
189
281
642
276
338
777
178
242
807
171
405
185
3047
226
7706
307
68
273
319
163
263
1354
278
851
147
79
858
14
141
84
409
2258
156
298
4491
403
365
196
1126
126
57
125
261
1171
1145
3778
62
5327
848
480
153
339
572
636
670
13015
60
404
201
569
756
412
890
264
78
85
576
1207
63
108
588
123
1403
168
1416
33
3050
780
302
122
991
687
889
526
52
82
2217
1496
179
2554
299
81
721
8771
221
2601
48
981
4182
187
15
648
673
577
321
180
666
35
664
3938
169
50
609
997
4170
65
108
1902
81
49
161
2264
159
137
4915
41
219
300
62
609
13
498
418
359
1149
560
17154
78
249
293
441
486
198
24
427
631
131
135
96
159
352
27
95
254
693
4509
49
585
3146
189
71
293
357
2123
1073
1292
908
7072
291
237
205
4182
566
1580
1567
221
542
46
182
8416
1385
192
2393
347
152
51
426
3882
21
13
304
18
1506
329
371
1116
2913
279
1856
60
788
136
311
364
896
268
167
1121
10612
68
1138
532
226
944
120
1038
134
44140
2175
114
227
923
7653
979
47
176
88
1552
572
2145
268
479
5293
92
88
210
159
3473
201
435
143
4824
90
16523
6411
106
576
1047
381
14942
13224
432
962
475
116
672
2999
424
119
181
298
133
5601
124
1949
75
704
43
641
536
532
305
261
291
95
1113
2234
135
374
397
1158
171
4365
768
833
946
88
701
655
26305
1255
573
201
349
259
212
95


==> plots/categories.dat <==
20
19
19
10
32
7
30
20
32
30
7
20
31
19
19
19
32
15
30
20
20
20
31
20
20
20
19
19
20
30
19
20
20
11
7
25
7
19
32
20
19
20
19
20
20
21
20
32
11
11
20
20
30
19
30
20
19
32
7
19
30
20
20
20
30
19
7
20
20
31
19
30
30
19
19
30
23
32
30
30
7
30
32
20
8
19
19
20
32
31
32
19
19
19
20
19
20
30
20
29
31
20
32
20
7
19
20
7
19
19
30
19
30
7
20
19
30
20
19
19
20
20
19
30
18
30
31
20
20
18
30
19
19
30
19
7
20
7
30
19
20
7
7
19
19
30
30
19
20
19
19
32
30
19
31
19
8
20
19
19
19
7
20
20
11
20
20
31
20
4
19
20
32
12
19
20
30
19
19
32
17
20
20
14
20
20
20
20
20
19
20
20
19
19
19
32
19
30
19
7
20
19
19
19
29
19
20
20
8
21
11
19
7
20
31
19
20
30
17
20
19
32
20
7
19
17
31
33
31
7
32
18
20
19
19
20
19
18
30
7
19
19
18
20
19
18
19
8
2
20
30
7
20
19
21
32
19
32
1
30
20
20
21
18
19
18
19
8
7
32
31
19
32
20
7
20
30
17
32
7
19
31
19
3
20
19
19
18
19
19
7
20
30
20
7
20
20
32
8
19
29
8
7
19
32
19
19
32
7
19
20
7
19
3
19
20
20
32
19
31
7
19
20
20
19
19
11
19
19
19
17
7
15
20
7
8
20
20
30
7
20
31
20
7
20
20
32
32
32
19
30
19
20
19
31
19
32
32
20
19
7
21
30
31
17
32
20
19
7
20
31
11
3
19
7
33
17
17
32
33
19
30
7
18
20
19
19
20
20
19
30
30
8
32
20
19
17
17
32
19
30
30
19
19
20
30
21
7
19
4
32
19
30
19
20
30
5
2
20
19
32
19
20
19
32
7
30
31
19
20
32
17
30
30
20
19
21
19
17
30
19
20
19
19
19
32
19
30
7
20
9
19
18
20
18
17
17
7
32
30
19
16
19
29
19
30
17
20
20
7
20
19
30
31
18
19
20
19
20
6


==> plots/content.dat <==
  21 boolean
  13 numeric
 446 textual


==> plots/nesting-weight-distribution.dat <==
18
9
9
12
28
4
24
42
21
45
4
12
4
2
9
4
15
6
20
16
72
20
6
14
12
14
4
3
12
24
9
10
16
1
1
8
9
2
27
30
9
36
1
28
16
1
12
84
1
4
12
12
48
4
48
16
4
18
9
8
16
24
30
12
12
9
1
12
49
8
9
48
50
9
8
35
2
33
77
33
9
40
25
35
12
2
3
30
20
9
33
2
4
4
16
3
20
48
30
9
6
12
12
25
9
9
25
1
4
4
54
9
15
1
24
6
75
16
4
5
16
16
4
18
12
65
8
16
25
12
18
4
4
36
9
1
16
4
48
1
16
9
9
8
4
30
33
1
36
4
2
16
27
2
9
9
16
24
9
4
1
2
16
16
4
25
14
8
25
81
9
24
48
16
6
16
40
9
9
36
6
45
18
25
12
24
12
16
20
1
12
16
2
9
9
12
9
70
9
9
12
4
9
9
6
9
21
16
16
6
1
1
4
25
3
2
10
75
6
81
8
10
25
9
3
2
4
3
9
1
18
36
35
4
9
16
8
12
45
2
6
2
15
12
6
30
6
16
12
16
24
1
15
9
4
15
9
16
4
63
100
25
4
36
4
20
8
16
4
40
6
2
24
15
6
30
60
4
18
4
9
9
4
1
36
3
4
12
2
9
1
15
48
12
9
12
36
63
16
1
6
16
9
2
35
9
9
40
4
9
12
4
2
1
9
12
12
42
6
6
1
9
21
30
8
9
1
3
4
9
8
4
9
16
1
12
12
56
45
1
20
4
16
9
12
15
27
27
27
5
50
2
12
4
9
2
56
15
16
9
1
1
55
6
2
36
12
3
9
20
9
1
1
9
1
2
2
4
24
2
4
15
4
36
49
6
3
12
16
4
42
40
16
16
36
5
2
6
25
1
35
35
4
2
42
18
2
4
4
25
56
3
27
8
25
60
6
25
36
9
28
4
18
1
24
4
16
9
9
12
10
9
60
55
12
8
8
8
9
48
3
16
2
4
2
20
4
39
4
12
1
5
16
12
49
2
9
9
27
21
2
12
2
8
6
42
4
20
28
9
30
8
55
6
12
1
28
9
12
16


==> plots/rank/schema-driven-pointer-based.dat <==



==> plots/rank/schema-driven-sequential.dat <==
1,asn1,"ASN.1\n(PER Unaligned)",schema-driven-sequential,15
2,avro,"Apache Avro\n(unframed)",schema-driven-sequential,13
3,protobuf,"Protocol Buffers\n(Binary Wire Format)",schema-driven-sequential,2


==> plots/rank/schema-less-pointer-based.dat <==
4,flexbuffers,"FlexBuffers",schema-less-pointer-based,1


==> plots/rank/schema-less-sequential.dat <==
5,messagepack,"MessagePack",schema-less-sequential,1


==> plots/values-redundancy-distribution.dat <==
14
5.882352941176471
14.285714285714286
33.333333333333336
21.98581560283688
0
37.28813559322034
10.714285714285714
14.893617021276595
25.471698113207548
0
3.225806451612903
9.859154929577464
15.384615384615385
7.6923076923076925
0
4.761904761904762
2.7777777777777777
33.80281690140845
17.857142857142858
16
0
17.073170731707318
4
4.166666666666667
11.11111111111111
0
0
0
81.99445983379502
0
0
9.090909090909092
0
0
72.22222222222223
0
18.181818181818183
17.045454545454547
4.3478260869565215
0
8.108108108108109
0
4.878048780487805
13.333333333333334
88.88888888888889
0
21.686746987951807
0
0
0
0
37.77777777777778
0
33.13609467455621
20
10
22.62773722627737
0
6.25
52.77777777777778
12.068965517241379
0
0
47.57281553398058
0
0
14.814814814814815
16.129032258064516
14.772727272727273
0
51.282051282051285
42.061281337047355
10
0
25.974025974025974
22.22222222222222
22.22222222222222
59.290156226300624
29.310344827586206
0
76.57266811279827
8.771929824561404
17.857142857142858
0
0
11.764705882352942
17.94871794871795
13.445378151260504
4.065040650406504
23.423423423423422
9.090909090909092
0
0
9.090909090909092
0
0
32.30769230769231
2.857142857142857
27.586206896551722
13.432835820895523
5.2631578947368425
10.416666666666666
14.285714285714286
0
0
10
0
13.636363636363637
0
50.139275766016716
9.090909090909092
25.912408759124087
0
13.043478260869565
0
50.864197530864196
9.090909090909092
7.407407407407407
0
9.090909090909092
6.666666666666667
0
26.69683257918552
26.923076923076923
50
13.333333333333334
11.11111111111111
14.285714285714286
42.10526315789474
52.22929936305732
0
10
27.848101265822784
14.285714285714286
0
13.333333333333334
0
33.75796178343949
0
3.5714285714285716
0
0
18.42105263157895
8.333333333333334
50.467289719626166
31.176470588235293
0
0
5.555555555555555
0
0
34.375
0
4.065040650406504
6.666666666666667
0
8.333333333333334
16.666666666666668
14.583333333333334
0
16.666666666666668
0
9.090909090909092
0
8
8.571428571428571
8.51063829787234
7.5
0
8.333333333333334
12.195121951219512
21.160409556313994
0
0
3.3333333333333335
31.016042780748663
5.555555555555555
16.666666666666668
11.11111111111111
25
16.27906976744186
0
39.62264150943396
0
4.166666666666667
5
6.666666666666667
5
0
10.526315789473685
11.538461538461538
0
0
0
2.0202020202020203
6.666666666666667
65.20947176684882
5
0
0
0
15.384615384615385
5.882352941176471
31.372549019607842
0
12.244897959183673
9.090909090909092
0
75
0
0
0
3.8461538461538463
4.166666666666667
0
0
26.256983240223462
46.15384615384615
23.91304347826087
0
24.242424242424242
0
0
0
43.75
24.324324324324323
84.72222222222223
4.310344827586207
0
17.647058823529413
29.87012987012987
5.714285714285714
0
19.047619047619047
9.090909090909092
3.4482758620689653
32.25806451612903
55.16605166051661
20
0
0
29.545454545454547
3.0303030303030303
0
29.032258064516128
23.076923076923077
0
30.76923076923077
0
38.75
0
0
19.23076923076923
60
15.217391304347826
0
20.689655172413794
25
33.87096774193548
0
10
42.857142857142854
29.41176470588235
0
44.18604651162791
0
0
0
19.19191919191919
12.698412698412698
0
11.41304347826087
16.666666666666668
0
4.25531914893617
50.742574257425744
35.294117647058826
24.324324324324323
0
20.408163265306122
3.8461538461538463
0
0
24.444444444444443
0
0
26.31578947368421
0
8.333333333333334
0
3.5714285714285716
32.06106870229008
0
0
13.793103448275861
0
18.43971631205674
0
0
28.40909090909091
0
0
0
24.63768115942029
11.11111111111111
0
20
0
7.142857142857143
0
0
5.2631578947368425
0
21.428571428571427
0
22.727272727272727
23.529411764705884
0
3.6
0
0
0
0
7.6923076923076925
0
0
0
14.285714285714286
0
36.36363636363637
0
0
0
0
0
0
5.882352941176471
46.57534246575342
0
0
0
23.076923076923077
0
17.647058823529413
10.526315789473685
17.045454545454547
9.803921568627452
8.474576271186441
0
49.51456310679612
0
5.2631578947368425
8.333333333333334
3.8461538461538463
14.285714285714286
22.950819672131146
4.761904761904762
7.142857142857143
0
0
72.72727272727273
44.730679156908664
10.526315789473685
25
23.008849557522122
19.047619047619047
12.5
0
4.761904761904762
4.201680672268908
0
0
0
0
63.63636363636363
55
35.294117647058826
14.473684210526315
67.34693877551021
21.428571428571427
41.12903225806452
0
40.42553191489362
0
5.882352941176471
0
9.523809523809524
22.22222222222222
6.25
26.53061224489796
54.03225806451613
0
10
0
9.090909090909092
28.571428571428573
25
1.7241379310344827
0
51.515151515151516
45.04504504504504
0
12.5
3.8461538461538463
26.81992337164751
87.3015873015873
0
0
5
23.728813559322035
0
27.956989247311828
0
16.129032258064516
36.94779116465863
30
35
0
0
23.076923076923077
0
14.814814814814815
0
24.892703862660944
0
76.21878715814506
4.088050314465409
0
14.285714285714286
16.949152542372882
26.923076923076923
53.95799676898223
49.21190893169877
0
22.580645161290324
60
0
75
32.5
4.761904761904762
15.384615384615385
0
0
0
21.311475409836067
0
26.041666666666668
0
3.5714285714285716
50
6.25
33.333333333333336
23.076923076923077
27.586206896551722
31.25
38.095238095238095
0
24.56140350877193
44.20289855072464
0
0
20
78.57142857142857
23.076923076923077
40.816326530612244
34.04255319148936
15.909090909090908
4.444444444444445
0
10.869565217391305
3.125
64.55463728191
12.76595744680851
30.303030303030305
0
0
0
7.6923076923076925
41.666666666666664


==> snippets/apache-avro-esmrc.json <==
{
  "namespace": "schema.avro",
  "type": "record",
  "name": "benchmark",
  "fields": [
    { "name": "cjs", "type": "boolean" },
    {
      "name": "mainFields",
      "type": {
        "type": "array",
        "items": "string"
      }
    },
    {
      "name": "mode",
      "type": {
        "type": "enum",
        "name": "mode",
        "symbols": [ "auto", "all", "strict" ]
      }
    },
    { "name": "force", "type": "boolean" },
    { "name": "cache", "type": "boolean" },
    { "name": "sourceMap", "type": "boolean" }
  ]
}


==> snippets/oxford-json-example.json <==
{
  "latitude": 51.7505018,
  "longitude": -1.3176275,
  "description": {
    "city": "Oxford",
    "country": "England"
  }
}


==> snippets/schemastore-instance-example.json <==
{
  "applinks": {
    "apps": [],
    "details": [
      {
        "appID": "9JA89QQLNQ.com.apple.wwdc",
        "paths": [ "/wwdc/news/", "/videos/wwdc/2015/*" ]
      },
      {
        "appID": "ABCD1234.com.apple.wwdc",
        "paths": [ "*" ]
      }
    ]
  }
}


==> snippets/schemastore-schema-example.json <==
{
  "$schema": "http://json-schema.org/draft-04/schema#",
  "title": "Apple Universal Link, App Site Association",
  "type": "object",
  "properties": {
    "applinks": {
      "type": "object",
      "properties": {
        "apps": {
          "enum": [ [] ],
          "description": "Must be an empty array"
        },
        "details": {
          "type": "array",
          "items": {
            "type": "object",
            "properties": {
              "appID": {
                "type": "string",
                "description":
                  "The value of the appID key is the team ID or app ID prefix, followed by the bundle ID"
              },
              "paths": {
                "type": "array",
                "items": {
                  "type": "string",
                  "description":
                    "Ordered list of paths to open in the mobile app. Prefix with 'NOT ' to remove a path"
                }
              }
            }
          }
        }
      },
      "required": [ "apps", "details" ]
    }
  },
  "required": [ "applinks" ]
}

